Towards Low-distortion Multi-channel Speech Enhancement: The ESPNet-SE Submission to The L3DAS22 Challenge

This paper describes our submission to the L3DAS22 Challenge Task 1, which consists of speech enhancement with 3D Ambisonic microphones. The core of our approach combines Deep Neural Network (DNN) driven complex spectral mapping with linear beamformers such as the multi-frame multi-channel Wiener filter. Our proposed system has two DNNs and a linear beamformer in between. Both DNNs are trained to perform complex spectral mapping, using a combination of waveform and magnitude spectrum losses. The estimated signal from the first DNN is used to drive a linear beamformer, and the beamforming result, together with this enhanced signal, are used as extra inputs for the second DNN which refines the estimation. Then, from this new estimated signal, the linear beamformer and second DNN are run iteratively. The proposed method was ranked first in the challenge, achieving, on the evaluation set, a ranking metric of 0.984, versus 0.833 of the challenge baseline.

==> save.txt <==

%\subsection{Regularization Properties}



%\begin{equation}
%	\begin{split}
%		& \bm{\tilde{x}} = \bm{x_1} + (1-\lambda) \bm{x_2} \\
%			& \bm{\tilde{s}} = \bm{s_1} + (1-\lambda) \bm{s_2} \\
%	\end{split}
%\end{equation}

%By using mixtures of in-domain examples, the proposed method described above is similar to the \emph{mixup} augmentation strategy \cite{zhang2018mixup}, especially if $\Gamma$ is chosen to be a linear function. 
%In \emph{mixup} new input-label training pairs $(\bm{\tilde{x}}, \bm{\tilde{s}})$ are generated by mixing readily available examples on-the-fly with $\bm{\tilde{x}} = \lambda*\bm{x_1} + (1-\lambda) \bm{x_2}$ and $ \bm{\tilde{s}} = \lambda*\bm{s_1} + (1-\lambda) \bm{s_2} $ where $\lambda$ controls the interpolation between the examples. This is shown in \cite{zhang2018mixup} to be equivalent to employing the principle of Vicinal Risk Minimization \cite{} with vicinal distribution:

\begin{equation}
	\mu( \bm{\tilde{x}},  \bm{\tilde{s}} |  \bm{x_i}, \bm{s_i}) = \frac{1}{n} \sum_j^n \E_\lambda \left[      \delta \left(   \bm{\tilde{x}} \right) \right] .
\end{equation}

Similarly, the proposed approach can be viewed in the same way but with vicinal distribution:

\begin{equation}
	\nu( \bm{\tilde{x}} |  \bm{x_i}, \bm{s}) = \frac{1}{n} \sum_j^n \E_\lambda \left[    \delta \left(   \bm{\tilde{x}} = \Gamma(\bm{x_j}) + \bm{x_i}, \bm{s}\right) \right] .
\end{equation}

Both \emph{mixup} and the proposed approaches fall back to simple Empirical Risk Minimization \cite{bibid} respectively if  $\lambda = 0$ and $\Gamma(\bm{x_j})$ (e.g. no playback). Contrary to \emph{mixup}, however, there is no interpolation of the labels $\bm{s}$ for our in-domain mixing, so $\bm{x_i}$ could also be unsupervised. Through the proposed training strategy the model learns how to be invariant to interpolations of the current example with a transformed version of other examples $\Gamma(\bm{x_j})$ given the original $\bm{x_j}$ as a reference. This encourages the encoder in Figure \ref{fig:mask} to learn a more complex and robust representation which leads to improved generalization as shown empirically in Section \ref{sec:ddresult}. 



\begin{table}[!htbp]
	\caption{\ac{FRR} at fixed FAR using iAEC with concatenation at different layers in TCN. Results are shown for both non-playback and playback (TTS playing) conditions.}
	\label{tab:result_dvad_cat2}
	\centering
	\setlength{\tabcolsep}{3pt} % Default value: 6pt
	\renewcommand{\arraystretch}{1} % Default value: 1
	\footnotesize
	\begin{tabular}{|cl|cc|cc|}
		\hline
		\multicolumn{2}{|c|}{{ \bf Model}} & \multicolumn{2}{c}{{ \bf Non-Playback}} &  \multicolumn{2}{c|}{{ \bf Playback}} \\
		& & \ac{FRR}@\ac{FAR} & FLOPs & FRR@FAR & FLOPs \\
		\hline
		\multirow{2}{*}{} & Baseline & 0.189 & -- & 0.348 & -- \\
		& iAEC-C (D1) & 0.188 & -- & 0.258 & -- \\
		& iAEC-C (D2) & 0.183 & -- & 0.178 & --   \\
		& iAEC-C (D3) & 0.184 & -- & \bf{0.165} & -- \\
		& iAEC-C (D4) & \bf{0.183} & -- & 0.168 & -- \\
		\hline
	\end{tabular}
\end{table}



\begin{table}[!htbp]
	\caption{Comparison of iAEC using concatenation vs. masking. \ac{FRR} is reported at fixed FAR for both non-playback and playback (TTS playing) conditions.}
	\label{tab:result_dvad_cat_vs_mask}
	\centering
	\setlength{\tabcolsep}{3pt} % Default value: 6pt
	\renewcommand{\arraystretch}{1} % Default value: 1
	\footnotesize
	\begin{tabular}{|cl|cc|cc|}
		\hline
		\multicolumn{2}{|c|}{{ \bf Model}} & \multicolumn{2}{c}{{ \bf Non-Playback}} &  \multicolumn{2}{c|}{{ \bf Playback}} \\
		& & \ac{FRR}@\ac{FAR} & FLOPs & FRR@FAR & FLOPs \\
		\hline
		\multirow{2}{*}{} & Baseline & 0.189 & -- & 0.348 & -- \\
		& iAEC-C (D3) & 0.184 & -- & 0.165 & -- \\
		& iAEC-M (D3) & \bf{0.181} & -- & \bf{0.150} & -- \\
		\hline
	\end{tabular}
\end{table}



\begin{table}[!htbp]

	\centering
	\setlength{\tabcolsep}{3pt} % Default value: 6pt
	\renewcommand{\arraystretch}{1} % Default value: 1
	\footnotesize
	\begin{tabular}{|cl|cc|ccc|}
		%    \multicolumn{6}{c}{\normalsize Synthetic Dataset}\\
		\hline
		\multicolumn{2}{|c|}{{ \bf Model}} & \multicolumn{2}{c}{{ \bf Non-Playback}} &  \multicolumn{3}{c|}{{ \bf Playback}} \\
		& & Acc\%  & FLOPs & Acc\%  (Music) & Acc\%  (TTS) & FLOPs \\
		\hline
		\multirow{2}{*}{} & Baseline & 90.8 & 242k & 52.75 & 28.14 & 242k \\
		& + nAEC & &  242k &  & & 15M \\
		\hline
		& iAEC-C &  & 283k &   &   &  283k \\
		& iAEC-M &  & 242k &   &  &  367k \\
		\hline
	\end{tabular}
	\caption{Accuracy and \ac{FLOPs} on GSCv2 for the different models. Both metrics are reported both for original data (\emph{Non-Playback}) and our simulated corpus, separately for \emph{TTS} and \emph{Music} playback conditions. These systems are trained with the in-domain mixing strategy outlined in Section  \ref{sec:iaec_method}.}
	\label{tab:result_kws_mix}
\end{table}


==> tmp.txt <==
\begin{table}[]
\scriptsize
\centering
\caption{WER (\%) and STOI comparison of single-DNN systems on development set of L3DAS22 speech enhancement task.}
\vspace{-0.2cm}
\label{tab:convtasnet}
\setlength{\tabcolsep}{2.5pt}
\begin{tabular}{cccc}
\toprule

Approaches & WER & STOI & Task 1 Metric  \\
 \midrule
ConvTasNet+MVDR & 14.32 & 0.752 & 0.802 \\
\midrule
+STOI   \\
+DFL  &  &  &  \\
+TAC  &  &  &  \\
+ReLU  &  &  &  \\
+Post  &  &  &  \\


\bottomrule
%\vspace{1ex}
%{\raggedright \footnotesize{} \par}
\end{tabular}
\end{table}


\begin{table}[]
\scriptsize
\centering
%\caption{WER (\%) and STOI results of different DNN$_1$ output strategies on dev. set.}
\caption{WER (\%) and STOI comparison of various strategies for producing target estimate (on dev. set).}
\vspace{-0.2cm}
\label{tab:dnn1_ablation}
\setlength{\tabcolsep}{2.5pt}
\begin{tabular}{cccc}
\toprule

Approaches & WER & STOI & Task1 Metric  \\
 \midrule
Complex spectral mapping & 3.90 & 0.964 & 0.963 \\
Neural beamforming \cite{ren2021neural}  & 7.76  & 0.936 & 0.932\\
\midrule
Magnitude-mask based mfMCWF \cite{Wang2021Sequential} & 7.33 & 0.919 &  0.923 \\
Complex spectral mapping based mfMCWF & 6.82 & 0.924  & 0.928  \\

\bottomrule
%\vspace{1ex}
%{\raggedright \footnotesize{} \par}
\end{tabular}
\end{table}
